Connecting Galactic and extragalactic outflows: From the Cygnus-X cluster to active galaxies

Molecular outflows are often detected originating from both protostellar and extragalactic sources. Studies of low-mass, isolated high-mass, and extragalactic sources reveal scaling relations connecting the force carried by an outflow and the properties of the source that drives it. The aim of this work is to examine the effects of clustered star formation on the protostellar outflows and their scaling relations and to explore the possibility that outflows varying greatly scale and energetics are consistent with being launched by the same physical processes. High-angular resolution CO J = 3-2 observations were used of ten high-mass protostars in the Cygnus-X molecular cloud, obtained at the SMA as part of the PILS-Cygnus survey. From these data, the outflow force was measured. In addition, an extended sample of protostellar and extragalactic outflow-force measurements was assembled from existing literature to allow for a direct comparison of the scaling relations of the two types of outflows. Molecular outflows were detected originating from all ten sources of the PILS-Cygnus survey, and their outflow forces are found in close agreement with measurements from the literature. The comparison of the protostellar and extragalactic sources reveals, with 95\% confidence, that Class 0 protostars and extragalactic sources follow the same outflow force--bolometric luminosity correlation. The close agreement between the Cygnus-X sources and sources of similar envelope mass and bolometric luminosity suggests that clustered star formation has no significant effect on protostellar outflows. We find a strong indication that protostellar and extragalactic outflows are consistent with having a similar launch mechanism. The existence of such a mechanism would enable the development of a single universal outflow launch model, although more observations are required in order to verify this connection.

==> referee_reply.txt <==
Reply to the editor: 

We thank the referee for going through the paper and suggesting the clarifications. We largely follow their suggestions throughout, and have highlighted all changes in bold in the paper. 



Reply to the referee: 


We thank the referee for their thorough read-through of the manuscript and their comments, both broad and detailed. We recognize that the paper was too long-winded in places, and we have done our best to improve the readability by following the referee's suggestions. This will surely help to improve the clarity, also for future readers. 

All changes in the paper are highlighted in bold. One exception, however, is to Table 8: we have updated several of these values, and we have also implemented that statistically significant values are in bold. Updated values are in red. 


Referee report

This paper presents results from the analysis of 10 bipolar outflows in the Cygnus X cluster as observed with the SMA in CO(3-2). The authors have calculated the outflow force for each system, and they study its correlation with both the source bolometric luminosity and the envelope mass. To enrich the correlation, the authors supplement their limited sample with data from studies of low-mass protostars, high-mass protostars, and even extragalactic outflows. They find that all these different systems follow a similar correlation, and suggest a common phenomenology.

While the analysis of the Cygnus X outflow sample follows standard techniques and leads to reasonable results, I feel that the manuscript presents both structural and content problems that make it unsuitable for publication at this time. A more detailed discussion of the manuscript problems follows.


COMMENT: 

1. The structural problems arise from the continuously changing focus between galactic and extragalactic sources along the text. In section 3, the authors move from their galactic sample to a comparison with extragalactic sources. In the following section 4, the focus goes back to galactic sources, then changes to extragalactic sources, and then back to galactic sources and their possible ionized component. In addition, the material is distributed between Section 3 (Results) and Section 4 without a clear logic. Section 3.2 is dedicated to an exhaustive discussion of the determination of outflow forces, but section 4.1.3 is entitled "Uncertainties on the outflow forces". Similarly, extragalactic outflow forces (from the literature) are presented in Section 3.2, but section 4.2.3 is dedicated to present an "Alternative force calculation method." One more example, after the authors are done with their discussion and ready to present the conclusions, Section 4.7 is dedicated to discuss "Sample biases", an issue that should have been handled at the very beginning. These focus changes are not only confusing (and exhausting) for the reader, but they fragment the logic to a point where it is not fully clear what has been proven or simply speculated (more on this below).

In addition to the above "macroscopic" issues, the text lacks the concision required for a scientific paper. A few examples: Section 3.2 follows the methodology discussed with great detail in van der Marel et al (2013), but the authors repeat over several pages all the same equations of this paper, including simple equations of standard LTE analysis. Outflow forces have been estimated for almost 40 years (at least since the pioneer work by Bally & Lada 1983), and most of the details are already well known and could be addressed in an Appendix (if at all discussed). Another examples: Tables 6, 7, and 8 contain force estimates for four inclination angles that simply repeat the same values but using the four different correction factors given in Table 4. Fig 8 contains seven panels each showing the exact same set of points but with different fit. Figs 5 and 6 are also repetitive and could be easily combined. One could keep going, but this is probably enough to show that both text, figures, and tables need revision. In particular, the authors should revise the text and shorten long winding discussions, information that is already in the figure captions, and all other text that distracts and slows-down the reader.


REPLY: 

We have, to the best of our abilities, implemented the referee's suggestions. 

Particularly, a significant amount of material has been moved to appendices. We prefer to keep the information in these appendices rather than removing it completely, as we are comparing outflow forces from different samples that have been measured using different methods (as the referee also remarks below). While we can easily change our calculation methods and assumptions for our observations, it is more challenging to perform the same exercise for results from the literature. By varying our methods, we at least get an idea of the spread that will be introduced in this manner. 

=================================================================
=================================================================

COMMENT: 

2. The second main problem with the manuscript lies in its scope. The authors have measured the properties of ten outflow sources, and while they are justified to put their measurements in context by comparing them with both galactic and extragalactic sources, they should keep the focus on their own contribution. As the text advances, and especially in the later parts of sections 4.2 and 4.1, the authors seem to "forget" about their own sources, and start speculating on general ideas about the outflow phenomenon using the complementary data they have taken from the literature. This is very problematic, since they are ignoring a vast body of additional literature, they are using a mix of non overlapping surveys, and some of their arguments are very weak. I find particularly worrying section 4.1.4 (Comparing high- and low-mass protostellar sources), a topic of a large tradition, and where the authors conclude without proof (and I would say against intuition) that "either episodic accretion is more prominent in low-mass protostars, or that the amplitude of the episodic accretion is relatively larger for low-mass protostars". I also find very problematic section 4.3 on the ionized outflow mass. The authors use the results from a single object (G5.89-0.39) to speculate about the existence of an ionized component in all outflows with no consideration for any additional observational constrain. These types of ideas are excellent for writing proposal or starting new lines of research, but they do not have a place in the discussion of a journal paper.


REPLY: 

Extragalactic outflow studies are now beginning to compare their findings to those of Galactic outflows (e.g., Aalto et al. 2020, Romero 2021), and we therefore find it timely to perform a more systematic comparison of outflows from different types of objects. One can of course always argue whether it is better to conduct such a literature (meta-)study in a stand-alone paper or as part of another study -- we obviously chose the latter. This was in part motivated by the comment that the referee makes, namely that these types of outflow-force correlations have been carried out for decades. Thus, we see it as natural that the Discussion opens up and broadens the context of this study. Having said that, we agree with the referee that the layout and presentation could be improved significantly, and we have attempted to do so. 

To the best of our knowledge, the scatter (variance) in low-mass Class 0 and I outflow forces have not before been compared to that of high-mass outflows, nor even been commented on. Most often, other studies infer a correlation and from that a slope and intercept and leave it at that. However, that of course does not mean that the variance does not hold information. Once the difference in variance has been identified, we believe it is natural to discuss it in the context of the paper. However, we also recognize that we do not hold the "smoking gun" in terms of an interpretation, and we have limited the discussion to say that there is a difference in variance, and that this may reflect the underlying physics and temporal evolution. 

Finally, we appreciate the referee's comments regarding the ionized outflow component. We have again softened the conclusion significantly, to simply state that if the HM outflow forces are underestimated, as suggested by our correlation analysis, then it may be that a fraction of the mass is not traced by CO. 

=================================================================
=================================================================

COMMENT: 

3. To summarize. I think that this manuscript requires a major revision that simplifies the text, figures, and tables, re-organizes the material, and limits the discussion to what the authors can solidly conclude. I leave the choice of structure to the authors, but in case it helps, I list here how I would probably structure this material if I had to write a paper (past the introduction and Observations).

3 Results
3.1 Outflow Maps
3.2 Outflow forces (with most details in appendix)
3.3 Outflow forces vs L_lob and M_env

4. Discussion
4.1 Comparison with additional protostellar outflows
4.2 Comparison between galactic and extragalactic outflows

5. Conclusions


REPLY: 

We thank the referee for this suggestion, and agree that, in hindsight, our layout and presentation was far from optimal. We follow the referee's suggestion on the layout. 

=================================================================
=================================================================



* Minor points.
Follows a partial list of less important issues

COMMENT: 
1. Table 1, Fig.1. Please add the epoch for RA and DEC (J2000?)

REPLY: Done

=================================================================

COMMENT: 
2. Fig. 1. Since the outflows are relatively small, it would probably make sense to represent only the central 30 arcsecs or so. Also, reversing the grey scale of the continuum image will probably enhance the visibility of the outflow contours.

REPLY: Done. (We show the central 20" x 20" now.)

=================================================================

COMMENT: 
3. Section 3.2. The authors state that they use a Tex=100K for their outflow mass estimate, which seems too large for typical outflow gas. They refer to van der Marel et al. (2013), but this paper says in its section 4.1 that a value of 50 K have been used. The van der Marel et al. paper seems to contradict itself in its Appendix C, where the authors state that 100 K were used. However, in both statements van der Marel et al. refer to the same Yildiz et al. (2012) paper, which in a footnote to their Table 5 states that 50K were used for the CO(3-2). I would even suggest a lower temperature for the bulk of the outflow, but 50 K is still much more reasonable than 100 K.

REPLY: Done (recalculated with T = 50 K). 

=================================================================

COMMENT: 
4. Tables 6, 7, 8 and other places: use "yr" instead of "year"

REPLY: Done. 

=================================================================

COMMENT: 
5. Figs 5 and 6. The axis labels are incorrect. They are F_CO in units of M_sun yr-1 km s-1 (of course using the method described). I think that these figures could better illustrate the results if the y-axis represented the ratio between the two F_CO estimates. Using color coding, the points for the different values of inclination angle could be plotted in a single panel, greatly helping the reader to compare the results.

REPLY: Done. 

=================================================================

COMMENT: 
6. Figs. 7, 8, 9, 10. This figure should be limited to two panels at most by plotting several lines together. Labels should be L_bol and F_CO for consistency with the tables. For the outflow force, "Year" should be "yr", and units would be read more easily if the were written as M_sun yr-1 km s-2, since this order corresponds to M_dot V.

REPLY: Done. 


==> referee_reply2.txt <==
Referee Report


I thank the authors for following the recommendations in my first referee's report. Their revision of the manuscript has greatly improved it and brought it to a state that I consider close to be acceptable.  Before recommending that (which I hope to do in the next revision), I would like the authors to consider the two main issues described below. I also include several minor corrections that can be easily implemented in the manuscript.

REPLY: 
We again thank the referee for their very constructive comments! And we also agree, that we hope the referee will be able to recommend this paper for publication following this revision :) 


=================================================================
=================================================================

COMMENT: 

1. The new structure of the paper works very well up to section 3.3, but the material that goes after that point could be better organized.  I have two concerns here.

First, Sections 3.3 and Sect. 4 go back and forth between Figs. 6 and 7, first presenting them (Sects. 3.3.1 and 3.3.2) and then discussing their interpretation (Sects. 4.1 and 4.2).  I would suggest a more straightforward presentation of the material where each figure is presented and discussed in sequence, may be as part a unified Discussion section.

My second concern is that the message of Section 3.3.2 is somewhat lost because there are too many inter-comparisons. The authors use two indicators (F-values and P-values), and they compare seven samples in pairs. As a result, there is a very large number of small results (written as bullet lists at the end of the section), and I don't think that the reader can absorb them at once.  Since some of the comparisons are important for the discussion, especially in Sect. 4.2, it would make more sense to be selective by presenting only those in the text, and leaving the others implicitly in the tables.

While I think that reorganizing Sections 3.3 and Sect 4. will greatly benefit the authors in presenting their message, I understand that doing it may be more complicated than it seems. I therefore I leave it to the authors to decide whether they want to change the current structure for the one I propose. I would at least give it a try.

REPLY: 

We definitely appreciate the referee's point, and understand that this would lead to a more coherent paper. We have attempted to follow their suggestion as best as possible, and we agree that the story flows better. We are curious to hear what the referee thinks? 

=================================================================
=================================================================

COMMENT: 

2. My second major issue concerns the role of the low-mass protostars in the combined effect of outflows. This point was already in the first version of the manuscript, but somehow I missed it in my reading. The authors use the correlation of F_CO with M_env to derive a possible correlation of F_CO with M_yso (assuming a 30% M_env-M_yso efficiency).  Since low-mass stars dominate the mass in the IMF, the authors argue that the above correlation implies that low-mass stars also dominate the combined outflow output. My worry is that there is also a correlation between F_CO and L_yso. One could therefore make an analogous connection with L_star, and since high-mass stars dominate the IMF, one would conclude now that it is the high-mass stars that dominate the outflow output. More importantly, the authors have studied a number of high-mass star-forming regions, which probably contain both high and low-mass protostars. In all cases, however, they seem to find a single dominant outflow that is driven by the high-mass protostar, a result that is common to other studies (e.g., Beuther et al. 2002). This suggests that the outflows from high-mass protostars dominate the output from stellar groups, contradicting the authors conclusion. I would like the authors to explain this apparent contradiction.

REPLY: 

The referee raises two issues, the first is essentially the Lbol - Menv correlation and the second is the high-mass sources driving the dominant outflows. 

As for the first, Pitts et al. (2022) recently inferred that Lbol is almost proportional to Menv for Lbol in the range of < 1 Lsun to > 1e5 Lsun. The authors also attempted to fit a broken power-law, but found that the single power-law was an equally good fit. This implies that, unlike on the main sequence, the high-mass sources do not necessarily set the global Lbol. And this means that there is no difference as to whether we use the Lbol - Fco or Menv - Fco correlation. We have added this to the discussion. 

The second point is more critical, as the referee also points out. Yes, there will be low-mass sources also near the high-mass sources, and yes there is typically one dominant outflow. One solution to this apparent contradiction is the time-scales: high-mass sources form more rapidly than their low-mass counterparts, which means that when we pick up a large-scale high-mass outflow in CO emission, it will be shorter-lived than their low-mass counterparts. Furthermore, the outflow-driving stage appears longer for low-mass sources. Thus, when integrating over the entire cluster-formation time, which is essentially done here because we look at the total number of outflows, the low-mass sources end up dominating the total output. We have added this caveat to our discussion, that at certain times the (dominant) high-mass source(s) may set the cluster output. 



=================================================================
=================================================================

Minor issues.

COMMENT: 

* Intro, line 6. When referring to the use of low-J CO line emission to trace outflows, the authors quote Maud et al. 2015 and Mottram et al. 2017. I have nothing against these papers, but their choice seems rather odd (and suggests that the authors are not familiar with the outflow literature). Please use, or at least add, a few significant references, such as Plambeck et al. 1980, Bally & Lada 1983, or any other classical paper of your choice.

REPLY: 

Fair point, and implemented. 

=================================================================
=================================================================

COMMENT: 

* Fig. 1 and 2. These figures have been greatly improved. Comparing them with the old version though, I notice some discrepancies between the coordinates of the sources.  For example, in the N30 map, the bright continuum source now has an RA(J2000?) of about 20:38:38.2, while in the old version it had RA ~20:38:36.2. The Declination has also shifted. Please double check this and the other maps with similar issues.

REPLY: 

Correct - Fixed

=================================================================
=================================================================

COMMENT: 

* Sect. 3.1 The comment on the outflows from N53 and N54 being seen in each others panels seems not applicable for the more restricted maps used now.

REPLY: 

Correct - fixed. 

=================================================================
=================================================================

COMMENT: 

* Fig. 5. I would suggest to use the same y-axis limits in both panels for easier inter-comparison.

REPLY: 

Agreed - fixed. 

=================================================================
=================================================================

COMMENT: 

* Section 3.3. Given the order of presentation, it would make more sense to reverse L_bol and M_env in the title: "Outflow force vs M_env and L_bol"

REPLY: 

Agreed - updated. 

=================================================================
=================================================================

COMMENT: 

* The first paragraphs of Sect. 3.3.1 are more about the M_env determination than the correlation with F_CO. To make it more clear, I would suggest to split this section into two: a first one entitled "3.3.1. M_end determination," starting at the beginning of the current section 3.3.1, and a second one entitled "3.3.2 Correlation with envelope mass," starting before the paragraph "To explore the F_CO-Menv correlation..."

REPLY: 

We agree - done. 

=================================================================
=================================================================

COMMENT: 

* Sect. 4.2, penultimate paragraph ("Two methods are often used...") seems to fit better at the end of Sec. 3.3.2. Moving it there will also allow ending the paper on a stronger note ...

REPLY: 

Agreed - It has been moved up to what was the end of Sec. 3.3.2. 

=================================================================
=================================================================

COMMENT: 

* Appendix A. In paragraph after A.5, you may want to remind the reader that you are dealing with the J=3-2 transition.

REPLY: 

Done. 

